Multi-Channel Target Speaker Extraction with Refinement: The WavLab Submission to the Second Clarity Enhancement Challenge

This paper describes our submission to the Second Clarity Enhancement Challenge (CEC2), which consists of target speech enhancement for hearing-aid (HA) devices in noisy-reverberant environments with multiple interferers such as music and competing speakers. Our approach builds upon the powerful iterative neural/beamforming enhancement (iNeuBe) framework introduced in our recent work, and this paper extends it for target speaker extraction. We therefore name the proposed approach as iNeuBe-X, where the X stands for extraction. To address the challenges encountered in the CEC2 setting, we introduce four major novelties: (1) we extend the state-of-the-art TF-GridNet model, originally designed for monaural speaker separation, for multi-channel, causal speech enhancement, and large improvements are observed by replacing the TCNDenseNet used in iNeuBe with this new architecture; (2) we leverage a recent dual window size approach with future-frame prediction to ensure that iNueBe-X satisfies the 5 ms constraint on algorithmic latency required by CEC2; (3) we introduce a novel speaker-conditioning branch for TF-GridNet to achieve target speaker extraction; (4) we propose a fine-tuning step, where we compute an additional loss with respect to the target speaker signal compensated with the listener audiogram. Without using external data, on the official development set our best model reaches a hearing-aid speech perception index (HASPI) score of 0.942 and a scale-invariant signal-to-distortion ratio improvement (SI-SDRi) of 18.8 dB. These results are promising given the fact that the CEC2 data is extremely challenging (e.g., on the development set the mixture SI-SDR is -12.3 dB). A demo of our submitted system is available at WAVLab CEC2 demo.

==> save.txt <==

%\subsection{Regularization Properties}



%\begin{equation}
%	\begin{split}
%		& \bm{\tilde{x}} = \bm{x_1} + (1-\lambda) \bm{x_2} \\
%			& \bm{\tilde{s}} = \bm{s_1} + (1-\lambda) \bm{s_2} \\
%	\end{split}
%\end{equation}

%By using mixtures of in-domain examples, the proposed method described above is similar to the \emph{mixup} augmentation strategy \cite{zhang2018mixup}, especially if $\Gamma$ is chosen to be a linear function. 
%In \emph{mixup} new input-label training pairs $(\bm{\tilde{x}}, \bm{\tilde{s}})$ are generated by mixing readily available examples on-the-fly with $\bm{\tilde{x}} = \lambda*\bm{x_1} + (1-\lambda) \bm{x_2}$ and $ \bm{\tilde{s}} = \lambda*\bm{s_1} + (1-\lambda) \bm{s_2} $ where $\lambda$ controls the interpolation between the examples. This is shown in \cite{zhang2018mixup} to be equivalent to employing the principle of Vicinal Risk Minimization \cite{} with vicinal distribution:

\begin{equation}
	\mu( \bm{\tilde{x}},  \bm{\tilde{s}} |  \bm{x_i}, \bm{s_i}) = \frac{1}{n} \sum_j^n \E_\lambda \left[      \delta \left(   \bm{\tilde{x}} \right) \right] .
\end{equation}

Similarly, the proposed approach can be viewed in the same way but with vicinal distribution:

\begin{equation}
	\nu( \bm{\tilde{x}} |  \bm{x_i}, \bm{s}) = \frac{1}{n} \sum_j^n \E_\lambda \left[    \delta \left(   \bm{\tilde{x}} = \Gamma(\bm{x_j}) + \bm{x_i}, \bm{s}\right) \right] .
\end{equation}

Both \emph{mixup} and the proposed approaches fall back to simple Empirical Risk Minimization \cite{bibid} respectively if  $\lambda = 0$ and $\Gamma(\bm{x_j})$ (e.g. no playback). Contrary to \emph{mixup}, however, there is no interpolation of the labels $\bm{s}$ for our in-domain mixing, so $\bm{x_i}$ could also be unsupervised. Through the proposed training strategy the model learns how to be invariant to interpolations of the current example with a transformed version of other examples $\Gamma(\bm{x_j})$ given the original $\bm{x_j}$ as a reference. This encourages the encoder in Figure \ref{fig:mask} to learn a more complex and robust representation which leads to improved generalization as shown empirically in Section \ref{sec:ddresult}. 



\begin{table}[!htbp]
	\caption{\ac{FRR} at fixed FAR using iAEC with concatenation at different layers in TCN. Results are shown for both non-playback and playback (TTS playing) conditions.}
	\label{tab:result_dvad_cat2}
	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|cc|}
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{2}{c|}{{ \bf Playback}} \\
		& & \ac{FRR}@\ac{FAR} & FLOPs & FRR@FAR & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 0.189 & -- & 0.348 & -- \\
		& iAEC-C (D1) & 0.188 & -- & 0.258 & -- \\
		& iAEC-C (D2) & 0.183 & -- & 0.178 & --   \\
		& iAEC-C (D3) & 0.184 & -- & \bf{0.165} & -- \\
		& iAEC-C (D4) & \bf{0.183} & -- & 0.168 & -- \\
		\hline
	\end{tabular}
\end{table}



\begin{table}[!htbp]
	\caption{Comparison of iAEC using concatenation vs. masking. \ac{FRR} is reported at fixed FAR for both non-playback and playback (TTS playing) conditions.}
	\label{tab:result_dvad_cat_vs_mask}
	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|cc|}
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{2}{c|}{{ \bf Playback}} \\
		& & \ac{FRR}@\ac{FAR} & FLOPs & FRR@FAR & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 0.189 & -- & 0.348 & -- \\
		& iAEC-C (D3) & 0.184 & -- & 0.165 & -- \\
		& iAEC-M (D3) & \bf{0.181} & -- & \bf{0.150} & -- \\
		\hline
	\end{tabular}
\end{table}



\begin{table}[!htbp]

	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|ccc|}
		%    \multicolumn{6}{c}{\normalsize Synthetic Dataset}\\
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{3}{c|}{{ \bf Playback}} \\
		& & Acc\%  & FLOPs & Acc\%  (Music) & Acc\%  (TTS) & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 90.8 & 242k & 52.75 & 28.14 & 242k \\
		& + nAEC & &  242k &  & & 15M \\
		\hline
		& iAEC-C &  & 283k &   &   &  283k \\
		& iAEC-M &  & 242k &   &  &  367k \\
		\hline
	\end{tabular}
	\caption{Accuracy and \ac{FLOPs} on GSCv2 for the different models. Both metrics are reported both for original data (\emph{Non-Playback}) and our simulated corpus, separately for \emph{TTS} and \emph{Music} playback conditions. These systems are trained with the in-domain mixing strategy outlined in Section  \ref{sec:iaec_method}.}
	\label{tab:result_kws_mix}
\end{table}


==> tmp.txt <==
\begin{table}[]
\scriptsize
\centering
\caption{WER (\%) and STOI comparison of single-DNN systems on development set of L3DAS22 speech enhancement task.}
\vspace{-0.2cm}
\label{tab:convtasnet}
\setlength{\tabcolsep}{2.5pt}
\begin{tabular}{cccc}
\toprule

Approaches & WER & STOI & Task 1 Metric  \\
 \midrule
ConvTasNet+MVDR & 14.32 & 0.752 & 0.802 \\
\midrule
+STOI   \\
+DFL  &  &  &  \\
+TAC  &  &  &  \\
+ReLU  &  &  &  \\
+Post  &  &  &  \\


\bottomrule
%\vspace{1ex}
%{\raggedright \footnotesize{} \par}
\end{tabular}
\end{table}


\begin{table}[]
\scriptsize
\centering
%\caption{WER (\%) and STOI results of different DNN$_1$ output strategies on dev. set.}
\caption{WER (\%) and STOI comparison of various strategies for producing target estimate (on dev. set).}
\vspace{-0.2cm}
\label{tab:dnn1_ablation}
\setlength{\tabcolsep}{2.5pt}
\begin{tabular}{cccc}
\toprule

Approaches & WER & STOI & Task1 Metric  \\
 \midrule
Complex spectral mapping & 3.90 & 0.964 & 0.963 \\
Neural beamforming \cite{ren2021neural}  & 7.76  & 0.936 & 0.932\\
\midrule
Magnitude-mask based mfMCWF \cite{Wang2021Sequential} & 7.33 & 0.919 &  0.923 \\
Complex spectral mapping based mfMCWF & 6.82 & 0.924  & 0.928  \\

\bottomrule
%\vspace{1ex}
%{\raggedright \footnotesize{} \par}
\end{tabular}
\end{table}
